SPICE: the connection between cosmic reionisation and stellar feedback in the first galaxies

We present SPICE, a new suite of RHD cosmological simulations targeting the epoch of reionisation. The goal of these simulations is to systematically probe a variety of stellar feedback models, including "bursty" and "smooth" forms of supernova energy injection, as well as poorly-explored scenarios such as hypernova explosions and radiation pressure. Subtle differences in the behaviour of supernova feedback drive profound differences in reionisation histories, with burstier forms of feedback causing earlier reionisation. We also find that some global galaxy properties, such as the dust-attenuated luminosity functions and star formation main sequence, remain degenerate between models. Stellar feedback and its strength determine the morphological mix of galaxies emerging by z = 5 and that the reionisation history is inextricably connected to intrinsic properties such as galaxy kinematics and morphology. While star-forming, massive disks are prevalent if supernova feedback is "smooth", "bursty" feedback preferentially generates dispersion-dominated systems. Different modes of feedback produce different strengths of outflows, altering the ISM/CGM in different ways, and in turn strongly affecting the escape of LyC photons. We establish a correlation between galaxy morphology and LyC escape fraction, revealing that dispersion-dominated systems have escape fractions 10-50 times higher than their rotation-dominated counterparts at all redshifts. Dispersion-dominated systems should thus preferentially generate large HII regions as compared to their rotation-dominated counterparts. Since dispersion-dominated systems are more prevalent if stellar feedback is more explosive, reionisation occurs earlier in our simulation with burstier feedback. Statistical samples of post-reionisation galaxy morphologies probed with JWST, ALMA and MUSE can constrain stellar feedback and models of cosmic reionisation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
